ferify: A Virtual Machine File Protection System against Zero-Day Attacks

Most existing solutions for protecting VMs assume known attack patterns or signatures and focus on detecting malicious manipulations of system files and kernel level memory structures. In this research we develop a system called ferify, which leverages VM introspection (VMI) to protect user files hosted on a VM against unauthorized access even after an attacker has managed to obtain root privileges on the VM. ferify maintains in the hypervisor domain a shadow file access control list (SACL) that is totally transparent to the VM. It uses the SACL to perform independent access control on all system calls that may operate on the target files. Further, ferify prevents kernel modification, ensures the integrity of process ownership, and supports hypervisor based user authentication. We have developed a ferify prototype for Linux and through a set of controlled experiments we show that the system is able to mitigate a range of zero-day attacks that otherwise may evade signature-based solutions. In addition, we analyze the root cause of the observed high processing overhead from trapping of system calls, and propose a general solution that can potentially cut that overhead by half.

==> Meeting_Notes.txt <==
Oct 25 (Wed)

1. Alexis claims that by inserting a NOP byte to the object code (e.g. through the gcc compiler), we can reduce the VMI overhead by half. If proven, this is a contribution that has a bigger scope than Ferify. Need experiments to prove the concept. 

2. The use case of leveraging a shared secret between an authorized user and the Ferify administrator: How will the authorized user program input the challenge/response to Ferify? A good suggestion from Carl is to use an artificial file creation with file name string as the input data. Should be easy to demonstrate.  
 -- Would we implement this?  I think we must do it very quickly then.
 
	Alexis: This part is complete. The input is by trying to open a file with the following format:
	
			/tokens/<4 characters challenge><SHA512 digest calculated after appending the shared secret to the challenge>
			
			The pathname is parsed by ferify, it recalculates the digest, and if they match it marks the user valid for 2 hours.


Oct 30 (Mon)

1. Use case against ransomware (i.e. malicious encryption of user data) is a special case of the immutable data concept, and can be mentioned in the Intro or Discussion section. Analogous to creating snapshots of OS to support rolling-back. Interesting question: Can we leverage the concept to create a version of OS that can resist DoS attacks (i.e. maintaining a minimum level of OS service at all time)? 

Carl's suggestion that out-of-guest-control (OGC) has a bigger scope than user file protection. Indeed we can make this point in the Discussion section.  

2. The White-listing part should be treated as an extension of the main Ferify design. The main design should be solid and thoroughly evaluated. 

3. Alexis should investigate further with some small experiments the issue with multi-threading; at least we should understand what is possible.  

4. Carl should get the use cases done this Wednesday, at the least the basic parts without the challenge/response extension. Geoff may help on Wed morning if encountering difficulties. 
-- 31Oct17,cdprince: GSSAPI access is working 
-- cdprince: should we create an SACL read only file for 'known_hosts'/key, and '~/.ssh' directory
   This way someone could not add another key/server pair for entry into the VM Guest.


Nov 1 (Wed)

The first use case involve two ssh users, user1 and user2. We should configure ferify's SACL to permit user1, but not user2 to read file foo. We need to show that user1 can scp foo to its local machine while user2 cannot. Additionally, we should lock down certain configuration data for user1 in the .ssh directory.  

--cdprince: note that both users should be "allowed users" on the system, Both users should be allowed to scp foo on the vm guest, but one user is allowed to scp file 'foo', while the other user is not allowed to scp file 'foo' in the SACLs -- this demonstrates ferify
--cdprince: perhaps another demonstration would be for root to be denied scp of foo in the SACL -- this demonstrates that the hypervisor is in control of the VM Guest.  The attacker as Root modifies ssh.conf to allow root scp, but root cannot scp due to the SACL permissions. We should also say that we can make /etc/ssh/ssh.conf read only which would not allow root to modify a properly configured ssh.conf for root to scp -- in other words in a properly configured ferify system the attacker as root would not be allowed to scp, because root would be denied the use of scp in the ssh.conf file.

	Alexis: Denying scp to a user must be translated to denying access to a file so that the connection will fail. We can't just deny a service.

--cdprince: Can we mention that we can remove exec of scp too for user root -- I think not, but we could instantiate this behavior using a user list of execs (perhaps black list), but not in time for the paper. Perhaps we could do this only for user root for now. This would be quite a powerful restriction. Allowing users to access only what execs they need. This mechanism would be another layer of security. Note that this would not be only a file permission for all users, but a user based permission, that is a list of users and abilities per exec file.

	Alexis: This is only do-able with the current scheme, at a more general level, meaning that we can deny exec of a program to all normal users. For a user-oriented white- / black-list we need to change the design of the system.

For the second use case that leverages a shared secrete (e.g. represented by a string) between ferify and user1, user1 must authenticate itself to ferify by supplying a challenge/response token. The challenge and response can be encoded in a file name. Geoff suggests for ferify to maintain a hashtable of Boolean values for all user-ids defined in the SACL. The hashtable is keyed by the user-id and returns 1 ("authenticated") only after ferify has successfully verified a challenge/response token from that user. The user stays authenticated for a fixed period of time and after that needs to be re-authenticated.The check can be thought of as an extra door before reaching the SACL. 

	Alexis: At a little later time I was thinking to actually implement that on a process basis, meaning that only the child processes of a currently validated user are also validated, and not all instances. Right now, as proof of concept I think it is ok, but if the same user logs in a second time, or even within the valid period, he will be validated without having to validate himself. This, on the other hand, can work nice for cases like SSH, but not for cases like RDP or VNC.

Alexis raised the concern that in order to experiment with the proposal to reduce VMI context switch overhead, we may need to change system call code. Geoff thought that we might be able to test it with a user program. The problem has a branch statement requires standard input (Y/N). After compilation we insert a NOP to the beginning of the "Y" code branch. We then run the program, and as the program pauses for input, we can find the memory location of the beginning of "Y" code branch and reconfigure ferify to trap for that memory location. Finally we input "Y" and examine the number of context switches have indeed been reduced. 

	Alexis: I started some experiments, but I get some segfaults, so I need to dig a little deeper.

Nov-05 (Mon)

cdprince: It seems like there are 3 basic application attack vectors in attacking files:
1. escalation to root and then using a myriad of many different attack vectors.
2. access files through the application that are not normally accessed by that application or as designed, that is taking over the file access mechanism of the application to access other than normally accessed files
3. access files that are normally accessed via the application, but the access is made as an attack affecting data (acquisition, or modification)

We can protect #1 with our built in mechanisms of Ferify-OGC, though they would be aided by exec white list, or at least black list (at a performance cost as root has a lot of exec'ing to run the system), or both white list and black list.

Can we protect #2? 
2A. As a general (or specific) method, can we look up the process that wants to access certain files (this is kind of more in line with Paladin) and then provide an access list and mechanism? Each file may have a list of applications that may access it on the hypervisor.
2B. As a specific case mechanism, can we use the method that I mentioned earlier of accessing a file via an application that "forks-as-user" and then via an access list (on the hypervisor) allow/disallow users file access. In other words an application accesses an accessor application that starts as userA and then the accessor app forks a process as userB then accesses the file with the forked userB process? We kind of have a mechanism in verify that could be used for this use case. This method kind of reminds me of "Port knocking", and I suppose we could even fork more than once too (extension?), which could be very strong security in conjunction with limiting use of system process accessing tools that discover processes and corresponding user IDs. We would then have to create accessor applications used by the existing applications to access the files (the existing applications would probably also have to be modified to use the file accessor application). Note that #2B method is not a VM Guest OS drop in and requires adding applications for the file access and modifying existing applications inside the VM Guest drop in OS to achieve this security, so setup could take longer and the accessing applications may allow an attacker to know some information regarding the security of the system.

But would not method "2A" be more direct and easier to implement at the application level? Also note that #2A could increase the file checking a lot and potentially affect performance more than #2B, though I am not sure?

	Alexis: I think this can be done at OS level with 'chroot'. That would work for web or network applications. For local programs, I don't think it would work efficiently.
			

#3 is hard, but in many cases can be mitigated by Database access roles and rules, and Ferify hardens the database file and libraries. Also note that Database files can be made immune to ransomware and similar (denial of data) attacks by only allowing appending to the database and our ransomware discussion above (copy files to a read-only location) in order to roll back to a known good state, which is not prevention, but the next best thing.

A combination of numbers 1-3 would be the best kind of security and represents security in layers. All 3 of these methods represent a sort of static zero day attack prevention, or raises the bar in zero day attacks.


Nov-09 (Thu)

1. Challenge-response as an option on top of the basic ferify protection. The problem is that we need to allow ssh to proceed for authorized users. Alexis thinks this part needs more investigation and then proposes to support real-only access for certain system and user-specific directories first. 



Nov-13 (Mon)

1. The challenge-response option (by allowing limited real-only access first) was demonstrated except for a minor bug related to updating the user name.  

2. Geoff proposes another use-case: Ferify can be used to dynamically lock out an authorized user suspected of malicious activities without re-configuring affected software or restarting the VM.  This will be discussed in the introduction and validated in Evaluation. 

3. To implement the dynamic lock-out, the ferify SACL has to be extended or a different file is created to store the lock-out users. The ferify can fork a process that periodically reloads the SACL or the lock-out file. 

4. Carl is tasked to create a use case to demonstrate the lock-out functionality, without two initially authorized users: A and B for a database. Suppose user A is deemed suspicious and needs to be locked out while user B needs to continue using the database. The first step is to write an action script (like a move script). We can restart ferify to accomplish this demonstration; in other words, we don't need to modify ferify to support dynamic reconfiguration for now. 

17Nov2017
Talking points:
1. Uses:
   A. Honey-pot 
   B. Insider threats
   C. Application threats internal/external
2. Example use cases
   A. Second order authentication via touch/"file open system call"
   B. Root limit of access
   C. Exec limiting access 
      a. possible extensions white/black per user basis
   D. Fork/exec limit
      a. possible extensions 
3. Continuing work 
   A. How best to protect the system
      a. What files to protect
      b. Extended group behavior in files
4. What ferify does not do so well
   A. Zero day attacks resulting from flaws existing in the kernel during start up
5. Efficacy of ferify 
   A. drop in 
   B. easy to understand
   C. easy to setup
   D. COTS Intel VT
   E. real time notification of attacks via attempted access
   F. relatively hard to detect that ferify is used
      a. read vs. exec kernel (altp2m)
   G. Hard to detect what is protected/valued on a system
   H. Impossible to detect what file permissions really are (land mine)
   I. Cannot affect security from VM Guest
   J. Usability
   K. Synergistic with other VMI tools such as process oriented and code checking tools
6. Design


20-Nov-17

1. The plan is to finish a complete paper draft (8 pages) by 27-Nov to leave one week for review by colleagues.

2. Geoff to work on Sections III-V; Alexis to work on Design and Related Work: moving Related Work to Section II and adding the table summarizing related work; Carl to work on the Discussion section: extensions to ferify and additional use cases. 
